Does Physics Live in the Activations? Localizing Physical Quantities in Video Diffusion Models

Video generation models produce strikingly realistic sequences and are increasingly proposed as world models, yet recent benchmarks reveal pronounced deficits in their physical reasoning. This raises the question of whether these models internalize physical principles or merely reproduce familiar motion patterns. We address this by probing internal representations of video Diffusion Transformers (DiTs) for simulator-derived ground-truth physical quantities spanning kinematic motion and rigid-body dynamics under gravity and contact. We find that these quantities are linearly decodable with high accuracy early in the denoising process, substantially outperforming a baseline decoded directly from the model's own noised latents, indicating that the relevant physical information is actively constructed during denoising rather than already present in the input. Additionally, we show that activations at on-object tokens carry the relevant physical information and that quantities defined over multiple frames are readable from single latent frames. Hence, information is sharply localized within the token sequence and is computed globally but stored locally. The probes further show partial extrapolation, transferring to scene variations and object configurations outside their training regime, so what they read is not simply a correlate of the scenes they were fit on. When fitted directly in the full-resolution activation space, the probing directions can serve as steering vectors to change the model's output.

==> figures/probing/decodability_heatmap.dat <==
  snr_idx    depth  noise_db  wan_roll_speed  cog_roll_speed  sora_roll_speed  wan_roll_direction  cog_roll_direction  sora_roll_direction  wan_coll_total_momentum_xy  cog_coll_total_momentum_xy  sora_coll_total_momentum_xy  wan_coll_approach_angle_deg  cog_coll_approach_angle_deg  sora_coll_approach_angle_deg  wan_proj_gravity  cog_proj_gravity  sora_proj_gravity  wan_proj_launch_angle_deg  cog_proj_launch_angle_deg  sora_proj_launch_angle_deg
        1        1       -40         -0.0344         -0.0166          -0.0234              0.5660              0.2412               0.1479                      0.0961                      0.0104                      -0.0100                      -0.0146                      -0.0607                       -0.0917            0.1159           -0.0560            -0.1012                     0.0444                    -0.0311                     -0.0978
        1        2       -40          0.0857          0.4393          -0.0092              0.6307              0.6342               0.5667                      0.4127                      0.4001                       0.0213                       0.0874                      -0.0021                       -0.0361            0.1753            0.1508             0.0727                     0.2652                     0.3591                      0.1046
        1        3       -40          0.6450          0.8629           0.0769              0.8210              0.8613               0.6026                      0.5613                      0.5474                       0.0377                       0.1791                       0.0769                       -0.0392            0.2581            0.1569             0.1969                     0.4987                     0.4446                      0.3220
        1        4       -40          0.7179          0.9228           0.3694              0.8859              0.9177               0.6808                      0.6145                      0.5952                       0.0874                       0.2861                       0.0950                        0.0087            0.2839            0.1915             0.2121                     0.4616                     0.5163                      0.3047
        1        5       -40          0.8253          0.9051           0.2942              0.9061              0.8954               0.6700                      0.5885                      0.5293                      -0.0085                       0.3025                       0.0909                        0.0399            0.2940            0.2025             0.2405                     0.4574                     0.4963                      0.2658
        1        6       -40          0.8563          0.9082           0.3534              0.9172              0.8699               0.6418                      0.5408                      0.5193                       0.0944                       0.2521                       0.0314                        0.0464            0.2576            0.1666             0.2550                     0.4437                     0.4861                      0.3307
        1        7       -40          0.8236          0.9026           0.3966              0.9103              0.8588               0.6813                      0.5267                      0.4974                       0.1188                       0.2923                       0.0135                        0.0367            0.2500            0.2042             0.2438                     0.4062                     0.4713                      0.3011
        1        8       -40          0.8124          0.8990           0.3677              0.9078              0.8455               0.6202                      0.5487                      0.4944                       0.1376                       0.2600                      -0.0173                        0.0248            0.2925            0.2034             0.2379                     0.3514                     0.4605                      0.2410
        1        9       -40          0.8436          0.8925           0.3341              0.8970              0.8413               0.6192                      0.5177                      0.4834                       0.1963                       0.1970                      -0.0368                        0.0236            0.2349            0.2153             0.2231                     0.3690                     0.4618                      0.1671
        1       10       -40          0.8724          0.8918           0.2670              0.8850              0.8448               0.5917                      0.5205                      0.4725                       0.1717                       0.1367                      -0.0468                        0.0274            0.2535            0.2036             0.2392                     0.4354                     0.4432                      0.0912
        1       11       -40          0.8530          0.8826           0.3263              0.8778              0.8468               0.6034                      0.5273                      0.4515                       0.1357                       0.1030                      -0.0182                        0.0225            0.2672            0.1977             0.2390                     0.3797                     0.4372                      0.0775
        2        1       -20          0.2634          0.1646           0.0245              0.6937              0.0452               0.3131                      0.3124                     -0.0024                       0.0960                       0.1326                      -0.0382                       -0.0482            0.2088            0.0592            -0.0356                     0.3004                     0.0980                     -0.0243
        2        2       -20          0.7670          0.7592           0.1525              0.8999              0.8173               0.6773                      0.6678                      0.7770                       0.1294                       0.7387                       0.6502                       -0.0234            0.6678            0.2949             0.1533                     0.7749                     0.5744                      0.2298
        2        3       -20          0.8927          0.9091           0.3362              0.9516              0.9431               0.6727                      0.6595                      0.7543                       0.2260                       0.6849                       0.6875                        0.0063            0.7471            0.5287             0.2223                     0.8813                     0.7398                      0.4305
        2        4       -20          0.9421          0.9286           0.6623              0.9657              0.9444               0.7871                      0.6806                      0.7639                       0.5257                       0.6624                       0.6267                        0.0689            0.7709            0.6346             0.2223                     0.9107                     0.7846                      0.5463
        2        5       -20          0.9549          0.9373           0.8143              0.9786              0.9299               0.8367                      0.7128                      0.6973                       0.5592                       0.5969                       0.4125                        0.0826            0.8349            0.6641             0.2352                     0.9423                     0.8235                      0.5346
        2        6       -20          0.9649          0.9306           0.8419              0.9731              0.9330               0.8305                      0.6602                      0.7692                       0.6282                       0.4614                       0.3354                        0.0486            0.8406            0.7227             0.3045                     0.9352                     0.8137                      0.4966
        2        7       -20          0.9619          0.9285           0.8695              0.9764              0.9252               0.8293                      0.6485                      0.7763                       0.5955                       0.4017                       0.2475                        0.0270            0.8361            0.7427             0.2557                     0.9310                     0.8286                      0.5257
        2        8       -20          0.9632          0.9247           0.8527              0.9811              0.9274               0.8013                      0.7451                      0.7833                       0.5553                       0.5127                       0.2016                        0.0420            0.8492            0.7263             0.3839                     0.9380                     0.8151                      0.4837
        2        9       -20          0.9683          0.9240           0.8517              0.9869              0.9234               0.8222                      0.7707                      0.7790                       0.4735                       0.5346                       0.1987                        0.0712            0.8839            0.7221             0.4096                     0.9342                     0.8162                      0.5416
        2       10       -20          0.9715          0.9216           0.8515              0.9834              0.9223               0.8015                      0.7613                      0.7704                       0.4683                       0.4207                       0.1772                        0.1331            0.8639            0.7156             0.4991                     0.9186                     0.8110                      0.4850
        2       11       -20          0.9685          0.9211           0.8223              0.9798              0.9202               0.7900                      0.7424                      0.7610                       0.3607                       0.3644                       0.1731                        0.1490            0.8457            0.7067             0.4800                     0.9101                     0.8092                      0.4099
        3        1        -8          0.8032          0.6574           0.5277              0.8307              0.3912               0.7823                      0.5441                      0.0774                       0.5112                       0.3493                       0.0327                       -0.0042            0.5487            0.2496             0.1589                     0.5826                     0.3165                      0.1090
        3        2        -8          0.9600          0.9563           0.6514              0.9855              0.9731               0.8380                      0.7517                      0.7721                       0.4908                       0.7671                       0.7059                        0.0322            0.8907            0.8463             0.2997                     0.9292                     0.8796                      0.5369
        3        3        -8          0.9650          0.9749           0.6603              0.9794              0.9869               0.8270                      0.6625                      0.7709                       0.4453                       0.6697                       0.6862                        0.0275            0.9043            0.9311             0.3456                     0.9508                     0.9522                      0.6297
        3        4        -8          0.9737          0.9817           0.7586              0.9816              0.9866               0.8417                      0.6797                      0.7495                       0.5124                       0.7108                       0.4835                        0.0207            0.9063            0.9297             0.4196                     0.9601                     0.9566                      0.6755
        3        5        -8          0.9862          0.9751           0.8097              0.9900              0.9734               0.8588                      0.7160                      0.6991                       0.5104                       0.5882                       0.3712                        0.0147            0.9259            0.9009             0.3816                     0.9650                     0.9298                      0.6803
        3        6        -8          0.9811          0.9796           0.8207              0.9847              0.9807               0.8591                      0.6665                      0.7388                       0.4701                       0.4727                       0.2677                        0.0068            0.9038            0.8883             0.3734                     0.9438                     0.9029                      0.6115
        3        7        -8          0.9800          0.9760           0.8101              0.9857              0.9791               0.8273                      0.6805                      0.7790                       0.4889                       0.4653                       0.2723                        0.0012            0.8959            0.8737             0.3860                     0.9492                     0.9007                      0.6235
        3        8        -8          0.9822          0.9726           0.7847              0.9894              0.9759               0.8091                      0.7849                      0.7578                       0.4934                       0.5750                       0.1239                        0.0125            0.9192            0.8795             0.3246                     0.9597                     0.8890                      0.5827
        3        9        -8          0.9859          0.9731           0.7702              0.9918              0.9749               0.7779                      0.7987                      0.7527                       0.5285                       0.5420                       0.1288                       -0.0303            0.9184            0.8778             0.3098                     0.9516                     0.8810                      0.4998
        3       10        -8          0.9838          0.9727           0.7755              0.9890              0.9751               0.7560                      0.7823                      0.7405                       0.4771                       0.4707                       0.0998                       -0.0094            0.9066            0.8757             0.3403                     0.9382                     0.8774                      0.5197
        3       11        -8          0.9816          0.9720           0.7394              0.9872              0.9741               0.7669                      0.7676                      0.7357                       0.4562                       0.3905                       0.1019                       -0.0271            0.9015            0.8723             0.1923                     0.9331                     0.8722                      0.4840
        4        1         0          0.9352          0.8459           0.8104              0.9144              0.6823               0.8946                      0.6229                      0.3111                       0.6401                       0.3568                       0.0764                        0.0369            0.7546            0.3265             0.4333                     0.7420                     0.3791                      0.3222
        4        2         0          0.9805          0.9793           0.8716              0.9863              0.9879               0.9051                      0.8094                      0.8317                       0.6569                       0.7558                       0.6828                        0.1069            0.9241            0.9161             0.5912                     0.9429                     0.9219                      0.7436
        4        3         0          0.9806          0.9868           0.8790              0.9826              0.9912               0.8925                      0.6911                      0.8085                       0.6067                       0.6556                       0.7184                        0.0711            0.9265            0.9462             0.5737                     0.9544                     0.9651                      0.7407
        4        4         0          0.9852          0.9849           0.9262              0.9843              0.9891               0.8784                      0.6588                      0.7106                       0.5594                       0.7018                       0.3863                        0.0393            0.9254            0.9341             0.6064                     0.9643                     0.9613                      0.8720
        4        5         0          0.9867          0.9816           0.9331              0.9907              0.9827               0.8796                      0.7091                      0.7039                       0.5835                       0.5826                       0.4367                        0.0254            0.9418            0.9165             0.5712                     0.9611                     0.9460                      0.8672
        4        6         0          0.9831          0.9831           0.9228              0.9862              0.9839               0.8644                      0.6682                      0.7286                       0.5825                       0.4575                       0.3109                        0.0330            0.9133            0.9046             0.5777                     0.9425                     0.9068                      0.8658
        4        7         0          0.9816          0.9799           0.9262              0.9862              0.9813               0.8868                      0.6901                      0.7945                       0.5834                       0.4499                       0.3046                        0.0101            0.9020            0.8852             0.6218                     0.9457                     0.9154                      0.8671
        4        8         0          0.9847          0.9755           0.9196              0.9905              0.9788               0.8796                      0.7929                      0.7659                       0.5750                       0.5379                       0.1259                       -0.0170            0.9203            0.8829             0.6598                     0.9569                     0.8991                      0.8517
        4        9         0          0.9882          0.9749           0.8976              0.9924              0.9788               0.8780                      0.8131                      0.7690                       0.5338                       0.5069                       0.1108                       -0.0003            0.9220            0.8797             0.6564                     0.9436                     0.8892                      0.8441
        4       10         0          0.9877          0.9734           0.9068              0.9901              0.9787               0.8835                      0.8072                      0.7601                       0.5601                       0.4203                       0.1048                        0.0092            0.9090            0.8788             0.5964                     0.9254                     0.8821                      0.8109
        4       11         0          0.9850          0.9730           0.8978              0.9887              0.9785               0.8828                      0.7975                      0.7550                       0.5439                       0.3442                       0.1043                        0.0379            0.9034            0.8743             0.6138                     0.9198                     0.8812                      0.7889
        5        1         8          0.9673          0.8915           0.8946              0.9468              0.8007               0.9100                      0.6476                      0.4807                       0.7156                       0.3405                       0.1124                        0.0557            0.8463            0.4722             0.5927                     0.8294                     0.4826                      0.3951
        5        2         8          0.9861          0.9878           0.9367              0.9878              0.9912               0.9379                      0.8232                      0.8366                       0.7322                       0.7304                       0.6913                        0.1326            0.9351            0.9204             0.7946                     0.9406                     0.9328                      0.7961
        5        3         8          0.9862          0.9898           0.9497              0.9845              0.9928               0.9374                      0.6776                      0.8225                       0.6683                       0.6629                       0.6887                        0.0943            0.9345            0.9475             0.8256                     0.9563                     0.9692                      0.8558
        5        4         8          0.9878          0.9895           0.9650              0.9862              0.9926               0.9365                      0.6289                      0.7299                       0.6497                       0.6749                       0.4608                        0.0762            0.9346            0.9442             0.8572                     0.9574                     0.9567                      0.9032
        5        5         8          0.9885          0.9887           0.9611              0.9906              0.9878               0.9313                      0.6989                      0.6853                       0.6161                       0.5231                       0.4794                        0.0780            0.9446            0.9286             0.8559                     0.9501                     0.9510                      0.9038
        5        6         8          0.9873          0.9898           0.9568              0.9881              0.9929               0.9249                      0.6386                      0.7469                       0.6244                       0.4106                       0.3081                        0.0571            0.9177            0.9184             0.8474                     0.9317                     0.9218                      0.8980
        5        7         8          0.9858          0.9913           0.9616              0.9885              0.9919               0.9355                      0.6836                      0.7802                       0.5949                       0.3923                       0.2839                        0.0285            0.9059            0.8957             0.8429                     0.9403                     0.9248                      0.8877
        5        8         8          0.9884          0.9876           0.9569              0.9920              0.9895               0.9309                      0.7703                      0.7672                       0.6220                       0.4400                       0.1199                        0.0496            0.9192            0.8934             0.8554                     0.9404                     0.9133                      0.8943
        5        9         8          0.9890          0.9865           0.9501              0.9936              0.9890               0.9279                      0.8070                      0.7709                       0.6816                       0.3711                       0.1126                        0.0718            0.9200            0.8876             0.8527                     0.9301                     0.9038                      0.8987
        5       10         8          0.9904          0.9864           0.9590              0.9930              0.9889               0.9329                      0.8086                      0.7613                       0.6487                       0.3083                       0.1125                        0.0747            0.9105            0.8891             0.8127                     0.9203                     0.8988                      0.8557
        5       11         8          0.9883          0.9861           0.9524              0.9921              0.9887               0.9328                      0.8190                      0.7575                       0.6405                       0.2747                       0.1135                        0.0796            0.9081            0.8893             0.8013                     0.9162                     0.8979                      0.8503
        6        1        16          0.9733          0.9168           0.9272              0.9535              0.8418               0.9230                      0.6491                      0.5233                       0.7972                       0.3273                       0.1385                        0.0634            0.8769            0.6156             0.6653                     0.8353                     0.5443                      0.4687
        6        2        16          0.9889          0.9929           0.9579              0.9895              0.9928               0.9459                      0.8055                      0.8336                       0.7677                       0.6945                       0.6415                        0.1417            0.9384            0.9192             0.8317                     0.9385                     0.9375                      0.8373
        6        3        16          0.9885          0.9940           0.9657              0.9860              0.9945               0.9499                      0.6870                      0.8342                       0.6630                       0.6545                       0.6447                        0.1200            0.9396            0.9467             0.8549                     0.9464                     0.9634                      0.8670
        6        4        16          0.9895          0.9915           0.9649              0.9893              0.9936               0.9506                      0.6205                      0.6920                       0.6519                       0.6249                       0.5108                        0.0857            0.9491            0.9463             0.8793                     0.9519                     0.9589                      0.8947
        6        5        16          0.9910          0.9910           0.9689              0.9913              0.9913               0.9504                      0.7053                      0.6835                       0.6509                       0.5063                       0.4595                        0.0451            0.9351            0.9331             0.8869                     0.9456                     0.9505                      0.9047
        6        6        16          0.9898          0.9930           0.9573              0.9859              0.9952               0.9494                      0.6519                      0.7666                       0.6626                       0.4621                       0.2578                        0.0299            0.9197            0.9179             0.8923                     0.9259                     0.9320                      0.9191
        6        7        16          0.9867          0.9923           0.9628              0.9886              0.9946               0.9455                      0.6644                      0.7925                       0.6739                       0.4655                       0.2633                        0.0436            0.9161            0.9063             0.8766                     0.9343                     0.9392                      0.9070
        6        8        16          0.9884          0.9899           0.9638              0.9932              0.9926               0.9481                      0.7745                      0.7982                       0.6863                       0.4502                       0.1514                        0.0526            0.9226            0.9036             0.8595                     0.9320                     0.9250                      0.8812
        6        9        16          0.9889          0.9892           0.9585              0.9942              0.9926               0.9519                      0.8103                      0.8037                       0.7316                       0.3863                       0.1415                        0.0861            0.9187            0.8983             0.8754                     0.9288                     0.9193                      0.8944
        6       10        16          0.9894          0.9889           0.9658              0.9942              0.9925               0.9483                      0.8172                      0.7959                       0.6977                       0.3257                       0.1375                        0.1376            0.9115            0.9001             0.8635                     0.9185                     0.9179                      0.8688
        6       11        16          0.9892          0.9887           0.9586              0.9928              0.9923               0.9479                      0.8203                      0.7953                       0.7125                       0.3233                       0.1400                        0.1339            0.9088            0.9010             0.8633                     0.9141                     0.9160                      0.8815


==> figures/probing/decodability_heatmap_floor.dat <==
  snr_idx  noise_db  wan_roll_speed  cog_roll_speed  sora_roll_speed  wan_roll_direction  cog_roll_direction  sora_roll_direction  wan_coll_total_momentum_xy  cog_coll_total_momentum_xy  sora_coll_total_momentum_xy  wan_coll_approach_angle_deg  cog_coll_approach_angle_deg  sora_coll_approach_angle_deg  wan_proj_gravity  cog_proj_gravity  sora_proj_gravity  wan_proj_launch_angle_deg  cog_proj_launch_angle_deg  sora_proj_launch_angle_deg
        1       -40         -0.0010         -0.0362          -0.0076             -0.0281             -0.0193              -0.0283                      0.0167                      0.0092                       0.0119                      -0.0241                      -0.0183                       -0.0229           -0.0142           -0.0121            -0.0141                    -0.0101                    -0.0117                     -0.0128
        2       -20          0.1878          0.0859          -0.0195              0.1555              0.0126               0.1327                      0.1035                      0.0029                       0.0944                      -0.0250                      -0.0152                       -0.0197           -0.0225           -0.0183            -0.0197                    -0.0272                    -0.0092                     -0.0216
        3        -8          0.6866          0.6893           0.5205              0.6208              0.3328               0.7482                      0.3901                      0.0551                       0.4626                      -0.0549                       0.0016                       -0.1525            0.1230            0.0731             0.1387                     0.1251                     0.1735                      0.0767
        4         0          0.8411          0.8474           0.7752              0.8532              0.6466               0.8881                      0.5074                      0.2179                       0.5868                      -0.0533                       0.0214                        0.0553            0.2679            0.2136             0.2996                     0.2524                     0.3329                      0.1786
        5         8          0.8914          0.8874           0.8665              0.9258              0.7957               0.9206                      0.5538                      0.3841                       0.6109                       0.0159                       0.0360                        0.1365            0.3125            0.2980             0.4088                     0.2851                     0.3847                      0.1783
        6        16          0.8995          0.9017           0.8941              0.9417              0.8469               0.9322                      0.5680                      0.4314                       0.6084                       0.0159                       0.0359                        0.1414            0.3352            0.3451             0.4689                     0.2810                     0.4211                      0.1939


==> figures/probing/decodability_lines_sweep.dat <==
quantity                   noise_db    wan_r2    wan_lo    wan_hi   wan_ztc    wan_z0    cog_r2    cog_lo    cog_hi   cog_ztc    cog_z0   sora_r2   sora_lo   sora_hi  sora_ztc   sora_z0
roll_speed                      -40    0.7335    0.0857    0.8724   -0.0010    0.9022    0.8507    0.4393    0.9228   -0.0362    0.8817    0.2776   -0.0092    0.3966   -0.0076    0.8873
roll_speed                      -20    0.9355    0.7670    0.9715    0.1878    0.9022    0.9085    0.7592    0.9373    0.0859    0.8817    0.7055    0.1525    0.8695   -0.0195    0.8873
roll_speed                       -8    0.9779    0.9600    0.9862    0.6866    0.9022    0.9734    0.9563    0.9817    0.6893    0.8817    0.7581    0.6514    0.8207    0.5205    0.8873
roll_speed                        0    0.9843    0.9805    0.9882    0.8411    0.9022    0.9792    0.9730    0.9868    0.8474    0.8817    0.9081    0.8716    0.9331    0.7752    0.8873
roll_speed                        8    0.9878    0.9858    0.9904    0.8914    0.9022    0.9884    0.9861    0.9913    0.8874    0.8817    0.9549    0.9367    0.9650    0.8665    0.8873
roll_speed                       16    0.9890    0.9867    0.9910    0.8995    0.9022    0.9911    0.9887    0.9940    0.9017    0.8817    0.9624    0.9573    0.9689    0.8941    0.8873
roll_direction                  -40    0.8639    0.6307    0.9172   -0.0281    0.9443    0.8416    0.6342    0.9177   -0.0193    0.8351    0.6278    0.5667    0.6813   -0.0283    0.9243
roll_direction                  -20    0.9676    0.8999    0.9869    0.1555    0.9443    0.9186    0.8173    0.9444    0.0126    0.8351    0.7848    0.6727    0.8367    0.1327    0.9243
roll_direction                   -8    0.9864    0.9794    0.9918    0.6208    0.9443    0.9780    0.9731    0.9869    0.3328    0.8351    0.8162    0.7560    0.8591    0.7482    0.9243
roll_direction                    0    0.9878    0.9826    0.9924    0.8532    0.9443    0.9831    0.9785    0.9912    0.6466    0.8351    0.8831    0.8644    0.9051    0.8881    0.9243
roll_direction                    8    0.9896    0.9845    0.9936    0.9258    0.9443    0.9905    0.9878    0.9929    0.7957    0.8351    0.9328    0.9249    0.9379    0.9206    0.9243
roll_direction                   16    0.9905    0.9859    0.9942    0.9417    0.9443    0.9932    0.9913    0.9952    0.8469    0.8351    0.9488    0.9455    0.9519    0.9322    0.9243
coll_total_momentum_xy          -40    0.5359    0.4127    0.6145    0.0167    0.6185    0.4991    0.4001    0.5952    0.0092    0.4967    0.0992   -0.0085    0.1963    0.0119    0.6717
coll_total_momentum_xy          -20    0.7049    0.6485    0.7707    0.1035    0.6185    0.7632    0.6973    0.7833    0.0029    0.4967    0.4522    0.1294    0.6282    0.0944    0.6717
coll_total_momentum_xy           -8    0.7290    0.6625    0.7987    0.3901    0.6185    0.7496    0.6991    0.7790    0.0551    0.4967    0.4873    0.4453    0.5285    0.4626    0.6717
coll_total_momentum_xy            0    0.7437    0.6588    0.8131    0.5074    0.6185    0.7628    0.7039    0.8317    0.2179    0.4967    0.5785    0.5338    0.6569    0.5868    0.6717
coll_total_momentum_xy            8    0.7356    0.6289    0.8232    0.5538    0.6185    0.7658    0.6853    0.8366    0.3841    0.4967    0.6478    0.5949    0.7322    0.6109    0.6717
coll_total_momentum_xy           16    0.7357    0.6205    0.8203    0.5680    0.6185    0.7796    0.6835    0.8342    0.4314    0.4967    0.6898    0.6509    0.7677    0.6084    0.6717
coll_approach_angle_deg         -40    0.2096    0.0874    0.3025   -0.0241    0.0605    0.0187   -0.0468    0.0950   -0.0183    0.0313    0.0155   -0.0392    0.0464   -0.0229    0.1138
coll_approach_angle_deg         -20    0.5378    0.3644    0.7387   -0.0250    0.0605    0.3710    0.1731    0.6875   -0.0152    0.0313    0.0605   -0.0234    0.1490   -0.0197    0.1138
coll_approach_angle_deg          -8    0.5652    0.3905    0.7671   -0.0549    0.0605    0.3241    0.0998    0.7059    0.0016    0.0313    0.0049   -0.0303    0.0322   -0.1525    0.1138
coll_approach_angle_deg           0    0.5412    0.3442    0.7558   -0.0533    0.0605    0.3285    0.1043    0.7184    0.0214    0.0313    0.0316   -0.0170    0.1069    0.0553    0.1138
coll_approach_angle_deg           8    0.4788    0.2747    0.7304    0.0159    0.0605    0.3371    0.1125    0.6913    0.0360    0.0313    0.0743    0.0285    0.1326    0.1365    0.1138
coll_approach_angle_deg          16    0.4893    0.3233    0.6945    0.0159    0.0605    0.3348    0.1375    0.6447    0.0359    0.0313    0.0876    0.0299    0.1417    0.1414    0.1138
proj_gravity                    -40    0.2567    0.1753    0.2940   -0.0142    0.4903    0.1892    0.1508    0.2153   -0.0121    0.4108    0.2160    0.0727    0.2550   -0.0141    0.6725
proj_gravity                    -20    0.8140    0.6678    0.8839   -0.0225    0.4903    0.6459    0.2949    0.7427   -0.0183    0.4108    0.3166    0.1533    0.4991   -0.0197    0.6725
proj_gravity                     -8    0.9073    0.8907    0.9259    0.1230    0.4903    0.8875    0.8463    0.9311    0.0731    0.4108    0.3373    0.1923    0.4196    0.1387    0.6725
proj_gravity                      0    0.9188    0.9020    0.9418    0.2679    0.4903    0.9018    0.8743    0.9462    0.2136    0.4108    0.6068    0.5712    0.6598    0.2996    0.6725
proj_gravity                      8    0.9230    0.9059    0.9446    0.3125    0.4903    0.9114    0.8876    0.9475    0.2980    0.4108    0.8346    0.7946    0.8572    0.4088    0.6725
proj_gravity                     16    0.9260    0.9088    0.9491    0.3352    0.4903    0.9173    0.8983    0.9467    0.3451    0.4108    0.8683    0.8317    0.8923    0.4689    0.6725
proj_launch_angle_deg           -40    0.4068    0.2652    0.4987   -0.0101    0.3869    0.4576    0.3591    0.5163   -0.0117    0.4572    0.2206    0.0775    0.3307   -0.0128    0.2711
proj_launch_angle_deg           -20    0.9076    0.7749    0.9423   -0.0272    0.3869    0.7816    0.5744    0.8286   -0.0092    0.4572    0.4684    0.2298    0.5463   -0.0216    0.2711
proj_launch_angle_deg            -8    0.9481    0.9292    0.9650    0.1251    0.3869    0.9041    0.8722    0.9566    0.1735    0.4572    0.5844    0.4840    0.6803    0.0767    0.2711
proj_launch_angle_deg             0    0.9457    0.9198    0.9643    0.2524    0.3869    0.9168    0.8812    0.9651    0.3329    0.4572    0.8252    0.7407    0.8720    0.1786    0.2711
proj_launch_angle_deg             8    0.9383    0.9162    0.9574    0.2851    0.3869    0.9270    0.8979    0.9692    0.3847    0.4572    0.8744    0.7961    0.9038    0.1783    0.2711
proj_launch_angle_deg            16    0.9336    0.9141    0.9519    0.2810    0.3869    0.9360    0.9160    0.9634    0.4211    0.4572    0.8856    0.8373    0.9191    0.1939    0.2711


==> figures/probing/generalization.dat <==
idx label r_bg_wan r_bg_cog r_bg_sora r_shp_wan r_shp_cog r_shp_sora r_psp_wan r_psp_cog r_psp_sora r_cnt_wan r_cnt_cog r_cnt_sora recal_bg_wan recal_bg_cog recal_bg_sora recal_shp_wan recal_shp_cog recal_shp_sora recal_psp_wan recal_psp_cog recal_psp_sora recal_cnt_wan recal_cnt_cog recal_cnt_sora asis_bg_wan asis_bg_cog asis_bg_sora asis_shp_wan asis_shp_cog asis_shp_sora asis_psp_wan asis_psp_cog asis_psp_sora asis_cnt_wan asis_cnt_cog asis_cnt_sora ceil_bg_wan ceil_bg_cog ceil_bg_sora ceil_shp_wan ceil_shp_cog ceil_shp_sora ceil_psp_wan ceil_psp_cog ceil_psp_sora ceil_cnt_wan ceil_cnt_cog ceil_cnt_sora rin_bg_wan rin_bg_cog rin_bg_sora rin_shp_wan rin_shp_cog rin_shp_sora rin_psp_wan rin_psp_cog rin_psp_sora rin_cnt_wan rin_cnt_cog rin_cnt_sora rout_bg_wan rout_bg_cog rout_bg_sora rout_shp_wan rout_shp_cog rout_shp_sora rout_psp_wan rout_psp_cog rout_psp_sora rout_cnt_wan rout_cnt_cog rout_cnt_sora recalin_bg_wan recalin_bg_cog recalin_bg_sora recalin_shp_wan recalin_shp_cog recalin_shp_sora recalin_psp_wan recalin_psp_cog recalin_psp_sora recalin_cnt_wan recalin_cnt_cog recalin_cnt_sora recalout_bg_wan recalout_bg_cog recalout_bg_sora recalout_shp_wan recalout_shp_cog recalout_shp_sora recalout_psp_wan recalout_psp_cog recalout_psp_sora recalout_cnt_wan recalout_cnt_cog recalout_cnt_sora asisin_bg_wan asisin_bg_cog asisin_bg_sora asisin_shp_wan asisin_shp_cog asisin_shp_sora asisin_psp_wan asisin_psp_cog asisin_psp_sora asisin_cnt_wan asisin_cnt_cog asisin_cnt_sora asisout_bg_wan asisout_bg_cog asisout_bg_sora asisout_shp_wan asisout_shp_cog asisout_shp_sora asisout_psp_wan asisout_psp_cog asisout_psp_sora asisout_cnt_wan asisout_cnt_cog asisout_cnt_sora
0 dir-x 0.9858 0.9735 0.3197 0.9662 0.9691 0.7518 0.9660 0.9585 0.4880 0.9881 0.9821 0.5820 0.9719 0.9438 -0.0311 0.9292 0.9341 0.4919 0.9131 0.9053 0.1259 0.9759 0.9637 0.2952 0.9537 0.8856 -14.3577 0.8020 0.5105 -3.0173 0.9188 0.8688 -33.1328 0.9760 0.9627 -0.0422 0.9941 0.9909 0.8863 0.9985 0.9964 0.9794 0.9737 0.9709 0.8278 0.9817 0.9773 0.6231 0.9858 0.9735 0.3197 0.9662 0.9691 0.7518 0.9660 0.9585 0.4880 0.9881 0.9821 0.5820 nan nan nan nan nan nan nan nan nan nan nan nan 0.9719 0.9438 nan 0.9292 0.9341 0.4919 0.9131 0.9053 0.1259 0.9759 0.9637 0.2952 nan nan 0.0000 nan nan nan nan nan nan nan nan nan 0.9537 0.8856 nan 0.8020 0.5105 nan 0.9188 0.8688 nan 0.9760 0.9627 nan nan nan 0.0000 nan nan 0.0000 nan nan 0.0000 nan nan 0.0000
1 dir-y 0.9893 0.9628 0.3076 0.9517 0.9695 0.8959 0.9185 0.7117 0.4822 0.9860 0.9761 0.6742 0.9766 0.9212 0.0036 0.8701 0.9386 0.7929 0.8431 0.4523 0.1664 0.9720 0.9531 0.4465 0.9530 0.7893 -13.1431 0.8188 0.7695 -25.2450 0.5514 0.3443 -2.2856 0.9701 0.9515 0.1573 0.9931 0.9891 0.8796 0.9982 0.9970 0.9897 0.9567 0.9467 0.7770 0.9787 0.9756 0.6959 0.9893 0.9628 0.3076 0.9517 0.9695 0.8959 0.9185 0.7117 0.4822 0.9860 0.9761 0.6742 nan nan nan nan nan nan nan nan nan nan nan nan 0.9766 0.9212 0.0036 0.8701 0.9386 0.7929 0.8431 0.4523 0.1664 0.9720 0.9531 0.4465 nan nan nan nan nan nan nan nan nan nan nan nan 0.9530 0.7893 nan 0.8188 0.7695 nan 0.5514 0.3443 nan 0.9701 0.9515 0.1573 nan nan 0.0000 nan nan 0.0000 nan nan 0.0000 nan nan nan
2 speed 0.9435 0.9495 0.4178 0.9719 0.9731 0.8520 0.7464 0.6945 0.2731 0.9681 0.9610 0.5699 0.8762 0.8949 0.0618 0.9413 0.9347 0.7221 0.5432 0.4701 0.0511 0.9348 0.9213 0.3163 0.4249 0.5497 -30.7028 -2.2728 -3.2948 -25.8421 0.0456 -0.3830 -21.7898 0.9155 0.9227 -2.0721 0.9865 0.9865 0.9296 0.9933 0.9938 0.9849 0.9093 0.9219 0.5454 0.9611 0.9560 0.6013 0.9435 0.9495 0.4178 0.9719 0.9731 0.8520 0.7464 0.6945 0.2731 0.9681 0.9610 0.5699 nan nan nan nan nan nan nan nan nan nan nan nan 0.8762 0.8949 0.0618 0.9413 0.9347 0.7221 0.5432 0.4701 0.0511 0.9348 0.9213 0.3163 nan nan nan nan nan nan nan nan nan nan nan nan 0.4249 0.5497 nan nan nan nan 0.0456 nan nan 0.9155 0.9227 nan nan nan 0.0000 0.0000 0.0000 0.0000 nan 0.0000 0.0000 nan nan 0.0000
3 momentum 0.8028 0.7080 0.3365 0.9170 0.8524 0.7685 0.6858 0.6478 0.3128 0.9087 0.9108 0.6002 0.6319 0.4805 0.0322 0.8344 0.5677 0.5757 0.4638 0.4029 0.0518 0.8047 0.8214 0.3111 0.5768 0.1107 -185.0487 0.7463 0.2810 -1.1230 -34.3914 -19.4789 -140.4919 0.3589 0.6859 -6.1818 0.9272 0.8899 0.9341 0.9933 0.9938 0.9849 0.7788 0.7879 0.6625 0.9078 0.8998 0.7068 0.8028 0.7080 0.3365 0.9170 0.8524 0.7685 0.6858 0.6478 0.3128 0.9087 0.9108 0.6002 nan nan nan nan nan nan nan nan nan nan nan nan 0.6319 0.4805 0.0322 0.8344 0.5677 0.5757 0.4638 0.4029 0.0518 0.8047 0.8214 0.3111 nan nan nan nan nan nan nan nan nan nan nan nan 0.5768 0.1107 nan 0.7463 0.2810 nan nan nan nan 0.3589 0.6859 nan nan nan 0.0000 nan nan 0.0000 0.0000 0.0000 0.0000 nan nan 0.0000
4 radius 0.9019 0.9106 0.7091 nan nan nan 0.7422 0.6825 0.3722 0.9711 0.9791 0.8868 0.7974 0.8152 0.4899 nan nan nan 0.5336 0.4375 0.0462 0.9285 0.9569 0.7415 -0.9844 0.4747 -102.6621 nan nan nan -24.8980 -15.0598 -29.1879 0.7287 0.9024 -0.5700 0.9901 0.9849 0.9957 nan nan nan 0.9277 0.9078 0.9627 0.9832 0.9806 0.9327 0.9019 0.9106 0.7091 nan nan nan 0.7422 0.6825 0.3722 0.9711 0.9791 0.8868 nan nan nan nan nan nan nan nan nan nan nan nan 0.7974 0.8152 0.4899 nan nan nan 0.5336 0.4375 0.0462 0.9285 0.9569 0.7415 nan nan nan nan nan nan nan nan nan nan nan nan nan 0.4747 nan nan nan nan nan nan nan 0.7287 0.9024 nan 0.0000 nan 0.0000 nan nan nan 0.0000 0.0000 0.0000 nan nan 0.0000


==> figures/probing/localization_disksweep.dat <==
factor  r2_wan  r2_cog  r2_sora
1.0  0.9771  0.9709  0.9112
1.5  0.9841  0.9703  0.9111
2.0  0.9801  0.9542  0.8873
3.0  0.9618  0.9311  0.8555


==> figures/probing/localization_what.dat <==
source  c1_wan  c2_wan  mean_wan  c1_cog  c2_cog  mean_cog  c1_sora  c2_sora  mean_sora
video1  0.0000  0.0052  0.0052  0.0000  0.0093  0.0093  0.0000  0.0052  0.0052
zt  0.1565  0.1846  0.1846  0.1657  0.1841  0.1841  0.1195  0.1504  0.1504
z0  0.3042  0.3413  0.3413  0.2432  0.2848  0.2848  0.2611  0.3192  0.3192
act  0.4853  0.8919  0.8919  0.4752  0.7831  0.7831  0.4080  0.6144  0.6144


==> figures/probing/localization_when.dat <==
arm  x_wan  own_wan  cross_wan  drop_wan  x_cog  own_cog  cross_cog  drop_cog  x_sora  own_sora  cross_sora  drop_sora
ant  0.83  0.9825  0.7894  0.1931  1.00  0.9898  0.5638  0.4261  1.17  0.7479  0.3801  0.3678
mem  1.83  0.9454  0.6337  0.3117  2.00  0.9197  0.4673  0.4524  2.17  0.4904  0.0510  0.4394


==> figures/probing/localization_where.dat <==
arm  c1_wan  c2_wan  c3_wan  c4_wan  mean_wan  c1_cog  c2_cog  c3_cog  c4_cog  mean_cog  c1_sora  c2_sora  c3_sora  c4_sora  mean_sora
center  0.2327  0.4743  0.6912  0.9175  0.9175  0.2233  0.4568  0.6635  0.8772  0.8772  0.1972  0.3854  0.5003  0.7067  0.7067
disk  0.2460  0.4917  0.7195  0.9551  0.9551  0.2426  0.4856  0.7065  0.9333  0.9333  0.2278  0.4361  0.5829  0.7996  0.7996
rand  0.1799  0.3969  0.4478  0.6090  0.6090  0.1206  0.3065  0.3700  0.4916  0.4916  0.1408  0.3185  0.3999  0.5850  0.5850
randstat  0.1455  0.3205  0.3205  0.3314  0.3314  0.0000  0.0729  0.0759  0.0848  0.0848  0.0821  0.1711  0.1711  0.3477  0.3477
all  0.2011  0.4054  0.4103  0.5537  0.5537  0.1690  0.3614  0.4347  0.6116  0.6116  0.1699  0.2869  0.3241  0.5163  0.5163


==> figures/steering/efficacy_by_model_bars.dat <==
model   prompt  probe   negprobe  negleft
wan     0.30    0.45    0.00    0.77
cog     0.017   0.35    0.00    0.50
sora    0.04    0.31    0.00    0.33

